Syndromic surveillance using search query logs and user location information from smartphones against COVID-19 clusters in Japan

[Background] Two clusters of coronavirus disease 2019 (COVID-19) were confirmed in Hokkaido, Japan in February 2020. To capture the clusters, this study employs Web search query logs and user location information from smartphones. [Material and Methods] First, we anonymously identified smartphone users who used a Web search engine (Yahoo! JAPAN Search) for the COVID-19 or its symptoms via its companion application for smartphones (Yahoo Japan App). We regard these searchers as Web searchers who are suspicious of their own COVID-19 infection (WSSCI). Second, we extracted the location of the WSSCI via the smartphone application. The spatio-temporal distribution of the number of WSSCI are compared with the actual location of the known two clusters. [Result and Discussion] Before the early stage of the cluster development, we could confirm several WSSCI, which demonstrated the basic feasibility of our WSSCI-based approach. However, it is accurate only in the early stage, and it was biased after the public announcement of the cluster development. For the case where the other cluster-related resources, such as fine-grained population statistics, are not available, the proposed metric would be helpful to catch the hint of emerging clusters.

==> query_patterns/query_patterns.txt <==
新型肺炎かも%
コロナかも%
コロナウィルスかも%
コロナ% %咳%
コロナ% %下痢%
コロナ% %咳痰%
コロナ% %微熱%
コロナ% %頭痛%
コロナ% %風邪%
コロナ% %熱っぽい%
コロナ% %熱はない%
コロナ% %熱なし%
コロナ% %高熱%
コロナ% %発熱%
コロナ% %鼻水%
コロナ% %悪寒%
コロナ% %喉%
コロナ% %胸%
コロナ% %痰%
コロナ% だるい
コロナ% 倦怠感
コロナ% 指定病院
コロナ% 相談%
新型 %咳%
新型 %下痢%
新型 %咳痰%
新型 %微熱%
新型 %頭痛%
新型 %風邪%
新型 %熱っぽい%
新型 %熱はない%
新型 %熱なし%
新型 %高熱%
新型 %発熱%
新型 %鼻水%
新型 %悪寒%
新型 %喉%
新型 %胸%
新型 %痰%
新型 だるい
新型 倦怠感
新型 指定病院
新型 相談%
新型肺炎 %咳%
新型肺炎 %下痢%
新型肺炎 %咳痰%
新型肺炎 %微熱%
新型肺炎 %頭痛%
新型肺炎 %風邪%
新型肺炎 %熱っぽい%
新型肺炎 %熱はない%
新型肺炎 %熱なし%
新型肺炎 %高熱%
新型肺炎 %発熱%
新型肺炎 %鼻水%
新型肺炎 %悪寒%
新型肺炎 %喉%
新型肺炎 %胸%
新型肺炎 %痰%
新型肺炎 だるい
新型肺炎 倦怠感
新型肺炎 指定病院
新型肺炎 相談%

